Single Crystalline 2D Material Nanoribbon Networks for Nanoelectronics

The last decade has seen a flurry of studies related to graphene nanoribbons owing to their potential applications in the quantum realm. However, little experimental work has been reported towards nanoribbons of other 2D materials due to the absence of synthesis routes. Here, we propose a universal approach to synthesize high-quality networks of nanoribbons from arbitrary 2D materials while maintaining high crystallinity, sufficient yield, narrow size distribution, and straight-forward device integrability. The wide applicability of this technique is demonstrated by fabricating MoS2, WS2, WSe2, and graphene nanoribbon field effect transistors that inherently do not suffer from interconnection resistances. By relying on self-assembled and self-aligned organic nanostructures as masks, we demonstrate the possibility of controlling the predominant crystallographic direction of the nanoribbon's edges. Electrical characterization shows record mobilities and very high ON currents for various TMDCs despite extreme width scaling. Lastly, we explore decoration of nanoribbon edges with plasmonic particles paving the way towards the development of nanoribbon-based plasmonic sensing and opto-electronic devices.

==> README.txt <==
README
                      lineno.sty  v4.41
                    fnlineno.sty  v0.55

                         2011-02-16 

The LaTeX package lineno.sty provides line numbers on paragraphs.
After TeX has broken a paragraph into lines there will be line numbers
attached to them, with the possibility to make references through the
LaTeX \ref, \pageref cross reference mechanism.

% Copyright 1995--2003 Stephan I. B"ottcher <boettcher@physik.uni-kiel.de>; 
% Copyright 2002--2005 Uwe L"uck, http://www.contact-ednotes.sty.de.vu, 
%                      for versions 4.x and code from former Ednotes 
% Copyright 2011       Uwe L"uck as above, for fnlineno.sty/tex/pdf
%                      bundle--author-maintained. 
% 
% The files listed below can be redistributed and/or modified under 
% the terms of the LaTeX Project Public License; either 
% version 1.3a of the License, or any later version.
% The latest version of this license is in
%     http://www.latex-project.org/lppl.txt
% We did our best to help you, but there is NO WARRANTY. 

** [ UL: A few festive words on history and responsibility   **
**       are next preceding hard facts as to (see lower)     ** 
**       o `Files'  and                                      ** 
**       o `Installation and usage'.                       ] ** 

2004-09-13 Uwe L"uck  [(UL)]  is new maintainer for lineno.sty. 

lineno.sty served the purpose for which I wrote it years ago.  Uwe
L"uck uses lineno.sty with his Ednotes package, which required quite a
few changes and fixes.  His package depends on lineno, therefore
Uwe agreed to take over the maintenance of lineno.sty.

lineno.sty v4.0 includes most of the well tested changes that Uwe
needs for Ednotes.  These changes blend well into the concepts of the
package, so I am happy to let it go.  

From here on it is Uwe's, and he may proceed to mangle it as he likes.
Expect some radical changes.  You may find him to be quite a bit
friendlier towards the poor souls who still use Windows :-).
Currently, you need some kind of Unix environment to extract the
source documentation from the sty file.

If some version 3 users run into difficulties with Uwe's newer
versions, but need a minor bug-fix in version 3, please do not
hesitate to ask me for help.  But all requests for new features or
major changes shall go to Uwe.

Cheers
Stephan


[ Thanks!  And please let me know as well should 
  compatibility problems arise!  The announced radical 
  changes are postponed again this time (v4.1). 
  --Ednotes is in 
    http://mirror.ctan.org/macros/latex/contrib/ednotes.
                                                   Uwe ] 


Changes: see CHANGEs.txt; earlier:

   2004-10-19  UL: package options for tabular and math 
   2004-09-03  UL: merge Ednotes changes, taking over lineno.sty

   2002 .. 2003 FMi, UL, SiB: bug fixes
   2001-08-04 SiB: linenomath wrapping for \[ \]
   2001-07-30 SiB: [hyperref] option obsolete.
   2001-01-17 SiB: LaTeX class option [twocolumn] support
   2001-01-04 SiB: LaTeX class option [fleqn] support
   2000-12-18 SiB: longtable compatibility
   2000-07-01 SiB: extra \newlabel items, [hyperref] option
   2000-03-10 SiB: indirect call of \output, to work with multicol.
   1999-08-28 SiB: fixed the footnote problem using \holdinginserts
   1999-06-11 SiB: included the extensions into lineno.sty
   1999-03-02 SIB: Added LPPL License


Files (cf. SRCFILEs.txt):

   README.txt    This file.                              (v4.1: UL)
   CHANGEs.txt   Differences to previous versions.       (v4.1: UL)
   COPYING.txt   The LPPL header.
   SCRFILEs.txt  Source file infos                       (UL 2011)
   lineno.sty    The package itself, ready to use.
   edtable.sty   Module for tabular environments.        (UL, v4.1) 
   ednmath0.sty  Module for \linelabel in math mode.     (UL, v4.1) 
   fnlineno.sty  Add-on for footnote line numbers        (UL, v0.55)
   lineno.tex    The source for the documentation (generated)
   lineno.pdf    PDF deriving from the former.           (v4.1: UL)
   lnosuppl.pdf  PDF listing of present non-PDF files 
   ulineno.tex   The pathetic attempt of a users' manual. 
                 [Describes v3.1 currently.]             (UL, v4.1) 
   ulineno.pdf   PDF of former.
   vplref.sty    Conditionally include page number in 
                 line number references                  (UL, v4.2) 

     As of version v3.00, the extension packages for lineno have all been
     incorporated into lineno.sty itself.  Except for itemrule.sty,
     which was removed.

Home:

   http://mirror.ctan.org/macros/latex/contrib/lineno/

TDS version:

   http://mirror.ctan.org/install/macros/latex/contrib/lineno.tds.zip

Authors:

   Uwe L"uck <http://contact-ednotes.sty@web.de>
   Stephan I. B"ottcher <boettcher@physik.uni-kiel.de>

Compatibility with other packages:

   wrapfig.sty   works since v2.05

   multicol.sty  works partly since 3.02.  
                 Do NOT use \linelabel.  Do NOT put a multicol in
                 internal vertical mode {table}, {figure}, etc.

   hyperref.sty  \ref to a \linelabel works since v3.03.

   longtable.sty broke with lineno.sty loaded, but not enabled. 
                 This is fixed in v3.04.

   amsmath.sty   loadable, but not fully supported, with v4.41

Installation and usage (UL, v4.1): 

   For being able to use ALL the new lineno.sty options, the 
   following files must be "visible" to (La)TeX ("visible" 
   explained below for beginners): 

     lineno.sty, edtable.sty, ednmath0.sty, ltabptch.sty 
 
   as above ("Home", note that clicking on "entire directory" 
   suffices); 

     longtable.sty -- from the standard LaTeX Tools bundle. 

   Usage always starts with loading lineno.sty by \usepackage. 
   The remaining .sty files are loaded automatically on the 
   lineno.sty options (and we recommend not to load them through 
   [the mandatory argument of] \usepackage). 
 
   For details, see lineno.tex/pdf and the .sty files mentioned 
   above--search especially for tabular and math mode. 
   (+ `print' below here). 
 
   "Visible to (LaTeX)": Some users don't understand this 
   "visibility" for a while, and indeed it may be somewhat 
   non-trivial. These users may find help in 

      http://mirror.ctan.org/macros/latex/ednotes/visible.txt .

   E.g., former users of lineno.sty may just put all the .sty 
   files into the folder (at their workplace) where they had 
   placed lineno.sty before.                     (/UL, /v4.1)

To print the documented source:

   Take the style-file `lineno.sty', and feed it to a Un*x shell. 
   (Or download the extracted source documentation `lineno.tex'.)

      csh> source ./lineno.sty
      sh>  . ./lineno.sty

   [ I.e., type `sh lineno.sty' (e.g.) as a UNIX command line. 
     Problems with awk may arise. I therefore switched to nawk 
     in lineno.sty v4.00, but this may trouble you as well.    (UL) ] 

   (Please ignore the error message at the beginning about the iffalse.)


Please have a look at a similar work of Michal Jaegermann and James
Fortune:
         http://mirror.ctan.org/obsolete/macros/latex/contrib/numline/





==============================================================================
<- End of official README.txt (UL) 

Changes Feb. 2011: numline obsolete, mirror.ctan.org, fnlineno, 
amsmath compatibility, CHANGEs.txt, lineno.tds.zip
Changes for v4.1 (Oct. 2004): minor fixes (removed `supported/', e.g.); 
bracketed text; lines with `(UL)'; redistribution with README only. 
Formerly: 

                      lineno.sty  v4.0

     $Id: README,v 3.6.2.1 2004/09/13 20:15:47 stephan Exp $

   CTAN:macros/latex/contrib/supported/lineno
         CTAN:macros/latex/contrib/supported/numline/




==> SRCFILEs.txt <==

 *File List*
 edtable.sty    2005/10/03 v1.3c arrays with lineno + ednotes (ul)
ednmath0.sty    2005/01/10 v0.2b math support for lineno/ednotes (ul)
fnlineno.sty    2011/01/07 v0.55 numbers to footnote lines (UL)
  lineno.sty    2005/11/02 line numbers on paragraphs v4.41
  vplref.sty    2005/04/25 v0.2a page-line cross-refs
fnlineno.tex    2011/02/14 documenting fnlineno.sty (UL)
lnosuppl.tex    2011/02/16 documenting supplementary files
 ulineno.tex    2001/08/03 lineno.sty users manual
 ***********

 List made at 2011/02/16, 12:41
 from script file srcfiles.tex


